Stream-Disk Shocks as the Origins of Peak Light in Tidal Disruption Events

Tidal disruption events occur when stars are ripped apart by massive black holes, and result in highly luminous, multi-wavelength flares. Optical/UV observations of tidal disruption events (TDEs) contradict simple models of TDE emission, but the debate between alternative models (e.g. shock power or reprocessed accretion power remains unsettled, as the dynamic range of the problem has so far prevented ab initio hydrodynamical simulations. Consequently, past simulations have resorted to unrealistic parameter choices, artificial mass injection schemes or very short run-times. Here we present a 3D radiation-hydrodynamic simulation of a TDE flare from disruption to peak emission, with typical astrophysical parameters. At early times, shocks near pericenter power the light curve and a novel source of X-ray emission, but circularization and outflows are inefficient. Near peak light, stream-disk shocks efficiently circularize returning debris, power stronger outflows, and reproduce observed peak optical/UV luminosities. Peak emission in this simulation is shock-powered, but upper limits on accretion power become competitive near peak light as circularization runs away. This simulation shows how deterministic predictions of TDE light curves and spectra can be calculated using moving-mesh hydrodynamics algorithms.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
